Instance-Wise Minimax-Optimal Algorithms for Logistic Bandits

Logistic Bandits have recently attracted substantial attention, by providing an uncluttered yet challenging framework for understanding the impact of non-linearity in parametrized bandits. It was shown by Faury et al. (2020) that the learning-theoretic difficulties of Logistic Bandits can be embodied by a large (sometimes prohibitively) problem-dependent constant $\kappa$, characterizing the magnitude of the reward's non-linearity. In this paper we introduce a novel algorithm for which we provide a refined analysis. This allows for a better characterization of the effect of non-linearity and yields improved problem-dependent guarantees. In most favorable cases this leads to a regret upper-bound scaling as $\tilde{\mathcal{O}}(d\sqrt{T/\kappa})$, which dramatically improves over the $\tilde{\mathcal{O}}(d\sqrt{T}+\kappa)$ state-of-the-art guarantees. We prove that this rate is minimax-optimal by deriving a $\Omega(d\sqrt{T/\kappa})$ problem-dependent lower-bound. Our analysis identifies two regimes (permanent and transitory) of the regret, which ultimately re-conciliates Faury et al. (2020) with the Bayesian approach of Dong et al. (2019). In contrast to previous works, we find that in the permanent regime non-linearity can dramatically ease the exploration-exploitation trade-off. While it also impacts the length of the transitory phase in a problem-dependent fashion, we show that this impact is mild in most reasonable configurations.

==> tikz/ct.dat <==
,x,y
0,7.046895430092864,2.2374113154296484
1,6.9519204298007775,2.399119410261657
2,6.856386294374593,2.5545089724728145
3,6.760317192217899,2.7038851362376835
4,6.663871967406667,2.8475488599655994
5,6.5672911310137145,2.985814373105965
6,6.470851094644891,3.119017221266211
7,6.374827629062512,3.247515184888716
8,6.279469344344034,3.3716844701498987
9,6.184980901297425,3.4919134158871366
10,6.091514496958428,3.6085954801138866
11,5.99916763103785,3.72212268813795
12,5.907985053744752,3.832880157933091
13,5.817963003250236,3.941241851454861
14,5.729054442968473,4.047567484974793
15,5.641174166977329,4.152200247213897
16,5.554203262554783,4.255464997107157
17,5.467992643987888,4.357666581589527
18,5.382365460896293,4.459087848000985
19,5.29711850384356,4.559987049012812
20,5.212022800351459,4.660594376761818
21,5.126823601470795,4.76110736495885
22,5.041240341928052,4.861685255067105
23,4.95496700813515,4.96244244940717
24,4.867673874826477,5.063441902858624
25,4.779011450833074,5.164689686283763
26,4.688617679114129,5.266132860506324
27,4.5961290756270206,5.367663380938038
28,4.501195680491824,5.469130832038799
29,4.403498517259455,5.570366101829157
30,4.302766400454601,5.671215556291765
31,4.19878768720374,5.771581896561059
32,4.091412461925466,5.871464441478731
33,3.980542333181346,5.970989921080299
34,3.8661081486821716,6.070426189284928
35,3.7480393631825857,6.1701755913082845
36,3.6262306263208517,6.270749180135215
37,3.5005111489726604,6.372725984332495
38,3.370620789190065,6.476701158340771
39,3.236195062211281,6.583224117486786
40,3.096760335812093,6.692723487600689
41,2.951740960213863,6.8054112994218245
42,2.8004821842841214,6.921156518523444
43,2.642295824371046,7.039319871467951
44,2.476538544342878,7.158554640736045
45,2.3027315054410438,7.276610907667296
46,2.1207177815958635,7.390240399737878
47,1.9308221071454852,7.495367357362422
48,1.7339311060476872,7.587690895162875
49,1.5313897263419538,7.663709055280974
50,1.3246682475822693,7.721827572993656
51,1.1148850818218796,7.763033623655203
52,0.9023557281905816,7.790854863052929
53,0.6862820999549073,7.810801940438176
54,0.4645589444451166,7.8297516474342235
55,0.23357720684026173,7.855633145323745
56,-0.012107933175180996,7.897535835744486
57,-0.28030048764469173,7.966089108318462
58,-0.5816308101085004,8.073431019670862
59,-0.9286581432162264,8.230561818758982
60,-1.3299962839831458,8.437397028129906
61,-1.776984845989269,8.66565442505719
62,-2.2364847555340996,8.858529996002812
63,-2.6657732620973715,8.961542507928371
64,-3.0250574793109712,8.939160787012769
65,-3.2807048382176007,8.774106210513278
66,-3.423848212436598,8.482977855121321
67,-3.4769137085947555,8.112610965720979
68,-3.4722158935990968,7.709668064305309
69,-3.435177408067189,7.304465152725696
70,-3.3817784936077806,6.912628382819786
71,-3.3211704063188265,6.5407970150540775
72,-3.258314666738603,6.1908383623183205
73,-3.195705849403024,5.862265232562674
74,-3.13438122871592,5.553520387664638
75,-3.0745027369781748,5.262645257609998
76,-3.015700884485524,4.987627237996528
77,-2.9572899762086835,4.726579818917208
78,-2.898415883442689,4.477834593696336
79,-2.8381697677329973,4.239984759729614
80,-2.775683935087407,4.011898947734217
81,-2.710214339777768,3.7927135515208033
82,-2.64120611318299,3.5818070694068007
83,-2.5683352022265136,3.378759573540875
84,-2.4915205440908514,3.1833021229669285
85,-2.410906461512608,2.995262868057909
86,-2.3268216002450495,2.8145171150955557
87,-2.2397248483122856,2.64094700442539
88,-2.150149334253839,2.4744135903554607
89,-2.05865300225545,2.314741162921164
90,-1.9657801465967846,2.1617116279528203
91,-1.8720349574064534,2.015065974223071
92,-1.7778655436092694,1.8745099795560438
93,-1.6836561821604659,1.7397219350463762
94,-1.589725310616033,1.6103608790342259
95,-1.4963273741757694,1.4860744185362003
96,-1.403656978437236,1.3665056515801632
97,-1.3118543328768748,1.251298973129098
98,-1.2210112943482447,1.1401047090427248
99,-1.1311775244538294,1.0325826239896725
100,-1.0423664515169975,0.9284043998023341
101,-0.9545608089390298,0.8272552188137094
102,-0.8677176158959958,0.7288345977076087
103,-0.7817725740157986,0.6328565945036646
104,-0.6966437740218856,0.539049557428054
105,-0.6122348410328748,0.4471554780183551
106,-0.5284374112337886,0.3569291192703994
107,-0.4451331106239005,0.26813693936604754
108,-0.3621950360824835,0.1805559005075703
109,-0.27948876548621726,0.09397223741032912
110,-0.1968730314767293,0.008180163902050896
111,-0.11420002229446613,-0.07701939730238427
112,-0.03131537863386491,-0.1618200574865627
113,0.05194205314385636,-0.2464111905554347
114,0.13574070170408614,-0.3309791301062548
115,0.22025702643905642,-0.4157082572760449
116,0.3056764197337922,-0.5007820945909724
117,0.39219434243915696,-0.5863842998382318
118,0.48001765703317734,-0.6726995789586097
119,0.5693661437803008,-0.7599145278527093
120,0.6604742339189562,-0.8482183399515488
121,0.7535929344629115,-0.9378033973413196
122,0.8489919570776141,-1.0288657075406502
123,0.9469620827292622,-1.1216050820817727
124,1.0478176982078884,-1.2162251315349022
125,1.1518995597885984,-1.3129328907311693
126,1.2595777295174566,-1.4119380774828634
127,1.3712546740291045,-1.5134518525611322
128,1.4873684660358897,-1.6176850235666125
129,1.6083960313233323,-1.7248455684019581
130,1.734856352256251,-1.8351353643942083
131,1.8673135122552789,-1.9487459977299038
132,2.0063794213414745,-2.0658536741804125
133,2.1527160737298945,-2.1866131379564697
134,2.307037154572593,-2.3111508862342696
135,2.470108890131249,-2.4395581502253734
136,2.6427501961928885,-2.571884779347177
137,2.8258325662857295,-2.7081359895761494
138,3.0202808842819797,-2.8482753888662273
139,3.227077556887902,-2.9922389533914817
140,3.4472740771850914,-3.139965971971005
141,3.6820159230215515,-3.2914522035439235
142,3.932587666914463,-3.446826858029884
143,4.200483511449633,-3.6064460091913473
144,4.48750271160303,-3.7709825673638386
145,4.7958588917694405,-3.9414797492182956
146,5.128279506048172,-4.119328758022022
147,5.488060295197915,-4.306135756289445
148,5.879032813853463,-4.50345743424129
149,6.305401522795673,-4.712402771727713
150,6.771411919892941,-4.933119951214601
151,7.280829587438969,-5.164218970132364
152,7.836252643644812,-5.402228174025983
153,8.438325138330953,-5.641203086622488
154,9.084827720677561,-5.87244236334956
155,9.769056140117272,-6.083658320211621
156,10.475491623983366,-6.255842309804718
157,11.168961697830683,-6.355351190270362
158,11.775590145513302,-6.322346133909662
159,12.17437445452217,-6.074304120824573
160,12.248969227615616,-5.5581465929250005
161,11.973123934002105,-4.808168602640858
162,11.420041250623632,-3.9263250882290555
163,10.739703560253758,-3.0434435665631243
164,10.084290263341606,-2.2599701949481874
165,9.526065148824463,-1.6049676425452382
166,9.075798645203783,-1.0656081720574107
167,8.720404210252855,-0.6181214231836067
168,8.440632726557572,-0.23981336219448268
169,8.217878609644757,0.08759464899985625
170,8.036647554086462,0.3776712794267061
171,7.884982307980474,0.6400528524289706
172,7.75400745957948,0.881438910340768
173,7.637249318512714,1.106453050498494
174,7.530016423681552,1.3182857618133819
175,7.428919164297396,1.519144781382802
176,7.331522590208062,1.7105635053935142
177,7.236103392642269,1.8936124276490176
178,7.1414806424001505,2.0690466208576628
179,7.046895430092864,2.237411315429647


==> tikz/et.dat <==
,x,y
0,15.555743079592107,2.2374113154296484
1,15.47727664389024,2.6984959681357763
2,15.386328032050704,3.1543237913310276
3,15.283178222848536,3.604715418770699
4,15.16809863763419,4.049505340768966
5,15.041348912601867,4.488540338893172
6,14.903177987560873,4.921678233928736
7,14.753822643525746,5.348786296586745
8,14.593508780882287,5.769740171179251
9,14.422450676558183,6.184422455452844
10,14.240849361296352,6.592720802359533
11,14.048894702583054,6.994527128451685
12,13.846761555481596,7.389734628211864
13,13.634613136194451,7.778237299927323
14,13.412596667949867,8.159926078377595
15,13.180842465082026,8.534685640219049
16,12.939462980420029,8.902390633729587
17,12.688548817693677,9.262899152788648
18,12.42816669842496,9.616045819069251
19,12.158355979769693,9.961632149677804
20,11.87913416446344,10.29942204086955
21,11.59050362661511,10.629138561731118
22,11.292473172823964,10.950475770820107
23,10.98508560649852,11.263123660785364
24,10.668444957486907,11.566803992097453
25,10.34272144862157,11.861293593174564
26,10.008134104971456,12.146425522515088
27,9.664914510261944,12.422060169765718
28,9.313276092572183,12.688047640201948
29,8.953395590563124,12.944190658346146
30,8.585420151412094,13.190235166332966
31,8.209485948119045,13.425881000814819
32,7.825745306414664,13.650819081438621
33,7.434389283375488,13.864781678997472
34,7.035653601526613,14.067581629864145
35,6.629802599411873,14.259113475806748
36,6.217105213189744,14.439326089721806
37,5.797814352752482,14.608181468879804
38,5.372157875444474,14.765621753654775
39,4.940339959492846,14.91155251210768
40,4.50254784348516,15.045839169470263
41,4.058959706367609,15.168309991656184
42,3.609751827183225,15.278762076936097
43,3.1551042601392902,15.376967591982712
44,2.695205035704645,15.462677913131357
45,2.230253505725311,15.535624953646034
46,1.7604633344863163,15.595525490077263
47,1.2860650466792825,15.642080923070782
48,0.8073090542560253,15.674974622148497
49,0.3244689175920108,15.693872807554744
50,-0.1621537095446275,15.698416785621719
51,-0.652223319106632,15.688220623401312
52,-1.145362636363691,15.662864343385223
53,-1.6411448819612522,15.621894938506923
54,-2.1390895052929237,15.564839504518435
55,-2.6386664773785005,15.49123560059954
56,-3.1393091641239557,15.40066703038506
57,-3.6404253853974287,15.292777756521767
58,-4.141393466648315,15.16724902843525
59,-4.641541765987679,15.023757083381584
60,-5.140128147376863,14.861950993036091
61,-5.636343752292884,14.681480672593402
62,-6.129334113995805,14.482041313927812
63,-6.618203235458573,14.26337886738198
64,-7.101948072731197,14.02520749272599
65,-7.579290952664085,13.767043520766155
66,-8.048401887717437,13.487994230480318
67,-8.506467771924342,13.186496166285025
68,-8.949043889637146,12.859992155730762
69,-9.369174985984506,12.504604171664631
70,-9.756568173500126,12.115092888993479
71,-10.097743275770984,11.685745611398966
72,-10.378587816343165,11.212806800894231
73,-10.589422395372873,10.697695319433954
74,-10.729251207847676,10.148280224887804
75,-10.80534774818398,9.576544174816142
76,-10.82905284862961,8.994673551045999
77,-10.811709000621759,8.41249131142342
78,-10.762687442680015,7.836853827623183
79,-10.68905892705189,7.2721174504610975
80,-10.595968285449603,6.720854578117516
81,-10.487140360843165,6.184461366644117
82,-10.365311140025206,5.663587635065763
83,-10.232538736402068,5.158416000866193
84,-10.090417547715527,4.668837970003543
85,-9.94021803590713,4.194562629529963
86,-9.782981021845805,3.735184592254787
87,-9.619576753554657,3.2902259195692487
88,-9.45074986030237,2.8591632722448024
89,-9.277141313151978,2.4414443952858167
90,-9.099304910351096,2.036499726680284
91,-8.917716115989936,1.643750823532868
92,-8.732776161807983,1.2626173726192076
93,-8.54481718490808,0.8925233394151213
94,-8.354108290224806,0.5329020949484089
95,-8.16086135262049,0.1832005772338836
96,-7.965238556702891,-0.15711787656717346
97,-7.76735732132061,-0.48857129225356255
98,-7.5672941841751555,-0.8116572332444085
99,-7.365092217695839,-1.1268527048299175
100,-7.16076108713138,-1.4346125799268692
101,-6.954281173063167,-1.7353694247368723
102,-6.745605536782479,-2.0295329622505074
103,-6.534662293157291,-2.3174898949740212
104,-6.3213526336379555,-2.5996015763000724
105,-6.105555189420263,-2.87620460307899
106,-5.887124226597699,-3.1476081850782336
107,-5.665890473627623,-3.414092400940028
108,-5.441664279426009,-3.675907928210912
109,-5.214237808513193,-3.933275410335746
110,-4.983390454258496,-4.18638777924403
111,-4.748893233521551,-4.435413000208403
112,-4.510515949295051,-4.68050087882174
113,-4.2680314559856445,-4.921789545418436
114,-4.021217624928168,-5.15941149684532
115,-3.769856548787342,-5.39349795745945
116,-3.5137308103635676,-5.624180171361797
117,-3.252621843766525,-5.851593196332313
118,-2.9863059090162447,-6.075876841646938
119,-2.714550551511279,-6.29717695907083
120,-2.4371080230676037,-6.515641092144643
121,-2.1537103632865846,-6.7314145114492465
122,-1.8640634321812901,-6.944631557710158
123,-1.5678436287739443,-7.155408406185499
124,-1.264695474131015,-7.363834177934896
125,-0.9542327782347746,-7.569967581760988
126,-0.6360391881047969,-7.773830479395892
127,-0.30967104646530874,-7.975406502436364
128,0.025340803233818487,-8.174635700967002
129,0.3694877722685561,-8.371412904351425
130,0.7232807052074035,-8.565583654558308
131,1.087246292656183,-8.756942412676727
132,1.4619235457754343,-8.945229394697936
133,1.8478596457154177,-9.130132984973415
134,2.2456066169678515,-9.31128437390612
135,2.655717215220307,-9.488257758124611
136,3.0787404369493827,-9.660561141631025
137,3.515215331339102,-9.82762858347088
138,3.9656627056777713,-9.988808752555498
139,4.430573730333011,-10.143350131007908
140,4.910393737351685,-10.290379666212324
141,5.4054965159509365,-10.428863686181135
142,5.916140575744569,-10.557538955169465
143,6.442396164114264,-10.674806639490388
144,6.984022978513,-10.77856636625008
145,7.540274686074476,-10.865980447241638
146,8.109588401238275,-10.933131431974894
147,8.689111673869771,-10.974559523648402
148,9.274040893043814,-10.982730021940403
149,9.856881643363696,-10.947706913523492
150,10.427084115701295,-10.857712304345604
151,10.971995339757052,-10.70157832602175
152,11.479894362889691,-10.473205191172301
153,11.943934173633924,-10.1753776601279
154,12.3638287596514,-9.8191202414236
155,12.743942525651851,-9.418863772002224
156,13.090055533980495,-8.98771788322006
157,13.407227780583653,-8.535454485902168
158,13.699127756887368,-8.068623590064497
159,13.96816925565712,-7.591437883254182
160,14.215874599172615,-7.106631804378557
161,14.443208379300062,-6.616071102294535
162,14.650809474319944,-6.121124095344436
163,14.839133072184309,-5.622871348694411
164,15.008539158085277,-5.1222246071430515
165,15.159356336040457,-4.619998047085521
166,15.291935294295355,-4.116952114025995
167,15.406688628043995,-3.613814854756182
168,15.504086227093701,-3.1112742693363993
169,15.584623611927203,-2.6099617368639896
170,15.648784532367998,-2.1104407481268854
171,15.697024167812964,-1.6132094350123234
172,15.729762812035107,-1.1187083969624791
173,15.747394618928235,-0.627332051259061
174,15.750290443949599,-0.13943609169842608
175,15.73880638026654,0.34465553253120595
176,15.713283020425724,0.8246469581987554
177,15.674052613462761,1.3002664073513266
178,15.621435395936174,1.7712643814661444
179,15.555743079592107,2.2374113154296453

